The ART of Sharing Points-to Analysis (Extended Abstract)

Data-flow analyses like points-to analysis can vastly improve the precision of other analyses, and help perform powerful code optimizations. However, whole-program points-to analysis of large programs tend to be expensive - both in terms of time and memory. Consequently, many compilers (both static and JIT) and program-analysis tools tend to employ faster - but more conservative - points-to analysis to improve usability. As an alternative to such trading of precision for performance, various techniques have been proposed to perform precise yet expensive fixed-point points-to analyses ahead of time in a static analyzer, store the results, and then transmit them to independent compilation/program-analysis stages that may need them. However, an underlying concern of safety affects all such techniques - can a compiler (or program analysis tool) trust the points-to analysis results generated by another compiler/tool? In this work, we address this issue of trust, while keeping the issues of performance efficiency in mind. We propose ART: Analysis-results Representation Template - a novel scheme to efficiently and concisely encode results of flow-sensitive, context-insensitive points-to analysis computed by a static analyzer for use in any independent system that may benefit from such a highly precise points-to analysis. Our scheme has two components: (i) a producer that can statically perform expensive points-to analysis and encode the same concisely. (ii) a consumer that, on receiving such encoded results, can regenerate the points-to analysis results encoded by the artwork if it is deemed safe. We demonstrate the usage of ART by implementing a producer (in Soot) and two consumers (in Soot and the Eclipse OpenJ9 JIT compiler). We evaluate our implementation over various benchmarks from the DaCapo and SPECjvm2008 suites.

==> diagrams/bitmap.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2.1+202207142221+cd75a1ee6d), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bitmap.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bitmap.pdf}}%
    \put(0.31524898,1.08058221){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}some random text here\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> diagrams/bitmap2.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2.1+202207142221+cd75a1ee6d), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bitmap2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bitmap2.pdf}}%
    \put(0.31524898,1.08058221){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}some random text here\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> plots/base.csv <==
#avrora,sunflow,luindex,lusearch,fop,pmd,antlr
39634,55625,1052,431,1716,4698,5341
39706,54893,1013,428,1711,4839,5322
40166,55866,1016,435,1651,4899,5247
40213,56134,990,432,1741,4921,5056
39484,56217,1012,430,1655,4801,5193
39369,54833,1028,427,1682,4510,5063
39849,54881,997,438,1692,4762,5118
39823,56978,1013,428,1741,4813,5178
39324,55580,1017,429,1695,4712,5122
39584,55313,995,439,1678,4890,5326
39431,55992,1055,431,1714,4729,5328
39198,56275,1055,440,1666,4859,5298
40169,55621,1038,440,1693,4833,5322
40194,56854,1055,434,1713,4661,5329
39238,56373,992,441,1731,4718,5318
39427,56188,1024,430,1694,4670,5089
39966,55166,1051,439,1647,4884,5192
40007,54842,1049,428,1713,4807,5161
39494,56691,1029,429,1683,4685,5180
39240,54860,1031,427,1740,4669,5290
40001,56040,1044,439,1697,4782,5259
39249,56380,1049,441,1662,4879,5297
39880,54774,1037,435,1706,4743,5302
39289,56294,1018,437,1725,4730,5165
39796,54692,1048,428,1712,4844,5115
40087,55630,989,434,1658,4814,5131
39354,57237,1016,429,1688,4737,5259
40080,57275,1000,426,1673,4768,5329
40196,56201,1055,435,1667,4679,5193
39692,57129,1012,428,1683,4731,5123


==> plots/base2.csv <==
39634,39706,40166,40213,39484,39369,39849,39823,39324,39584,39431,39198,40169,40194,39238,39427,39966,40007,39494,39240,40001,39249,39880,39289,39796,40087,39354,40080,40196,39692
55625,54893,55866,56134,56217,54833,54881,56978,55580,55313,55992,56275,55621,56854,56373,56188,55166,54842,56691,54860,56040,56380,54774,56294,54692,55630,57237,57275,56201,57129
1052,1013,1016,990,1012,1028,997,1013,1017,995,1055,1055,1038,1055,992,1024,1051,1049,1029,1031,1044,1049,1037,1018,1048,989,1016,1000,1055,1012
431,428,435,432,430,427,438,428,429,439,431,440,440,434,441,430,439,428,429,427,439,441,435,437,428,434,429,426,435,428
1716,1711,1651,1741,1655,1682,1692,1741,1695,1678,1714,1666,1693,1713,1731,1694,1647,1713,1683,1740,1697,1662,1706,1725,1712,1658,1688,1673,1667,1683
4698,4839,4899,4921,4801,4733,4762,4813,4712,4890,4729,4859,4833,4661,4718,4670,4884,4807,4685,4669,4782,4879,4743,4730,4844,4814,4737,4768,4679,4731
5341,5322,5247,5056,5193,5063,5118,5178,5122,5326,5328,5298,5322,5329,5318,5089,5192,5161,5180,5290,5259,5297,5302,5165,5115,5131,5259,5329,5193,5123


==> plots/data.dat <==
Benchmark,Reduction-in-time,time-fraction-static,Fraction-Of-Naive,Fraction-Of-Class,size-savings-by-optimization,time-savings-by-optimization,per-method-cost-as-fraction
sunflow,99.61,0.39,28.36,6.34,20.31,10.28,20.04
lusearch,98.24,1.76,25.39,4.80,22.89,10.31,15.90
luindex,98.71,1.29,22.22,5.37,19.26,9.29,22.05
avrora,99.52,0.48,22.08,7.03,38.63,11.58,33.49
antlr,99.95,0.05,21.5,19.61,32.30,8.03,22.04
fop,98.81,1.19,21.2,0.72,41.67,9.35,8.43
pmd,99.29,0.70,25.19,4.68,28.36,21.08,29.40
compress,99.43,0.57,19.39,3.95,32.14,4.19,3.67
sparse,99.40,0.60,19.35,3.74,33.33,4.34,7.15
sor,99.46,0.54,19.14,3.71,30.76,3.28,3.49
fft,99.47,0.53,19.14,3.71,33.33,3.85,3.32
montecarlo,99.47,0.53,18.280,3.54,34.61,4.86,3.19
lu,99.42,0.58,18.94,3.72,33.33,3.63,2.89
geomean,99.43,0.56,20.68,4.22,30.11,7.93,9.26


==> plots/data2.dat <==
bm,opt-time-percent-of-unopt,per-method-cost-percent-of-jitc
sunflow,89.72,20.048
lusearch,89.68,15.90
luindex,90.71,22.05
avrora,88.423,33.49
antlr,91.97,22.04
fop,90.64,8.43
pmd,80.92,30.15
compress,95.80,3.67
sparse,95.66,7.15
sor,96.72,3.49
fft,96.15,3.32
montecarlo,95.13,3.19
lu,96.63,2.889
geomean,92.06,9.27


==> plots/data3.dat <==
bm,reduction-in-runtime
sunflow,4.01
lusearch,3.23
luindex,2.59
avrora,3.74
antlr,5.33
fop,0.0
pmd,0.0


==> plots/data4.dat <==
bm,soot-regen-vs-static
sunflow,0.36
lusearch,2.06
luindex,1.31
avrora,0.48
antlr,0.06
fop,1.29
pmd,0.739
compress,0.79
sparse,0.93
sor,0.91
fft,0.86
montecarlo,0.76
lu,0.89
geomean,0.70


==> plots/tweaked.csv <==
#avrora,sunflow,luindex,lusearch,fop,pmd,antlr
38642,54088,976,416,1702,4614,4980
38808,55084,1002,427,1709,4641,5030
38838,54417,1000,429,1716,4609,5015
39009,55244,1002,420,1739,4714,5248
38498,55604,1028,421,1677,4644,5104
38239,55397,1027,429,1714,4620,5238
39983,53981,1030,426,1762,4509,5031
38772,53911,1011,417,1724,4649,5128
39036,54709,986,420,1761,4498,5075
38844,53519,996,422,1701,4737,5183
39177,53014,1026,420,1741,4520,4995
38040,53861,1007,423,1729,4500,5238
38189,54234,974,429,1683,4561,5090
38793,53806,1020,428,1712,4572,5093
38250,54352,1018,429,1743,4723,5167
40121,53247,986,424,1684,4569,5018
39128,54469,977,420,1699,4593,5228
38973,53383,1035,418,1658,4693,5019
38243,52875,1004,429,1669,4578,5277
39074,53215,979,427,1670,4486,5143
39085,53301,985,428,1750,4556,5141
38992,53547,1031,429,1718,4577,5207
38753,53015,1012,421,1672,4614,5157
38769,53295,1036,419,1721,4515,5279
38748,54570,1005,419,1741,4641,5230
38694,52994,1011,430,1660,4487,5132
38410,55220,1005,429,1711,4613,5157
38289,54788,982,417,1715,4723,4985
38881,54411,1034,417,1715,4653,5447
38529,53164,1002,426,1687,4498,5088

